Fundamental limits from chaos on instability time predictions in compact planetary systems

Instabilities in compact planetary systems are generically driven by chaotic dynamics. This implies that an instability time measured through direct N-body integration is not exact, but rather represents a single draw from a distribution of equally valid chaotic trajectories. In order to characterize the "errors" on reported instability times from direct N-body integrations, we investigate the shape and parameters of the instability time distributions (ITDs) for ensembles of shadow trajectories that are initially perturbed from one another near machine precision. We find that in the limit where instability times are long compared to the Lyapunov (chaotic) timescale, ITDs approach remarkably similar lognormal distributions with standard deviations ~0.43 $\pm$ 0.16 dex, despite the instability times varying across our sample from $10^4-10^8$ orbits. We find excellent agreement between these predictions, derived from ~450 closely packed configurations of three planets, and a much wider validation set of ~10,000 integrations, as well as on ~20,000 previously published integrations of tightly packed five-planet systems, and a seven-planet resonant chain based on TRAPPIST-1, despite their instability timescales extending beyond our analyzed timescale. We also test the boundary of applicability of our results on dynamically excited versions of our Solar System. These distributions define the fundamental limit imposed by chaos on the predictability of instability times in such planetary systems. It provides a quantitative estimate of the intrinsic error on an N-body instability time imprinted by chaos, approximately a factor of 3 in either direction.

==> response.txt <==
We'd like to thank the reviewer for an insightful and constructive review. We respond to each point individually below.

1. The system setup. I did not leave the methods section with a clear picture of the systems being used. This is due in part to the reliance on systems from another non-published work. I don't necessarily think that the unpublished result needs to be available for this to be published, but it needs additional clarification for me to be confident in their dataset. I suggest explaining the systems first and then the method of using shadow trajectories. Additionally, "The specific halting condition is not important", is not properly qualified. The eccentricities are drawn in a way different to previous work (non-rayleigh) and may need further clarification. I don't believe it's published, but Gratia and Lissauer 2019 ("eccentricities and the stability of closely-spaced five-planet systems", on arxiv) may be of interest to your setup. Lastly, I feel the nearness to resonance of the resonant sample needs to be fully addressed, I realize that this may be fully addressed in the unpublished work. You refer to them as "in or near" resonance, but with the third planet, I believe no systems would be in exact resonance. You address this in part, but since MMR is important to stability times this should be more fully addressed.

We have now improved this section, and will be submitting the other paper shortly. We will also be publicly sharing the dataset, and should have time to link that repository before this paper is published.

We tried a couple different ways to organize things, settling on what we feel is a good way to provide more detail for readers who want to understand the setup or reproduce the results, without distracting others who might first want to see the results. We now give a high-level overview in the Methods section, and put the details in an appendix. For the specific points raised:

- 'The eccentricities are drawn in a way different to previous work (non-rayleigh) and may need further clarification.' In the Appendix: 

"Most previous studies draw from Rayleigh distributions.

We do not expect this to have a strong effect on stability, but the choice to sample log-normally by Tamayo et al. was made to cover parameter space agnostically, and not restrict the analysis to a particular scale."

- I feel the nearness to resonance of the resonant sample needs to be fully addressed, I realize that this may be fully addressed in the unpublished work. You refer to them as "in or near" resonance, but with the third planet, I believe no systems would be in exact resonance. You address this in part, but since MMR is important to stability times this should be more fully addressed.

This was an important omission!

After "The `resonant' set of initial conditions was generated by randomly choosing a pair of planets (inner pair, outer pair, or non-adjacent), putting them in or near resonance, and then choosing the third planet randomly as above, within 30 Hill radii."

We added "In other words, two of the planets are strongly influenced by a strong MMR, but are not necessarily resonantly interacting with the third planet."

And after 

"The equilibrium eccentricity forced by the resonance (equivalently, the depth in resonance) was sampled log-uniformly from the value induced by the planets on one another at conjunction to the orbit-crossing value, and the initial distance from the equilibrium eccentricity was sampled log-uniformly from $[3\times10^{-3}, 3]$ times the distance to the separatrix, the boundary of the resonance where the dynamics will be most chaotic."

we added

Thus, this resonantly initialized pair of planets spans the range from being in resonance to being outside the resonant region, but still having their dynamics strongly influenced by the MMR.
The latter is the region inhabited by many of the planets discovered by the Kepler mission to exhibit transit timing variations \citep[e.g.][]{Hadden16}.

- "The specific halting condition is not important", is not properly qualified.

This is something that has been investigated and reported before (to our knowledge first by Gladman 1993), so we didn't want to sidetrack the discussion and chose to refer the reader there. 

- We also added a description justifying our analysis of three-planet systems (bringing in the Deck 13 paper mentioned below), which we realized was never addressed.

2. Lyapunov time and Figure 2. A more complete explanation within the body for how the Lyapunov time was measured would be helpful for a reader rather than just in a footnote. I find the results in this section (3.2) are close to being overstated. Since there is significantly fewer peaked systems than lognormal systems, I cannot tell by eye the percentages of systems with number of Lyap. times <10 and >10. Care needs to be taken when reporting that lognormal systems show vigorous mixing. By eye 50% of the lognormal systems still have very few lyap. times before instability. The 4 systems that are peaked while surviving many Lyapunov times are not mentioned, and at least acknowledging them would strengthen the claims. You state that systems with >10^5 orbits are "almost invariably" (why not make it 10^5.5 and say invariably) lognormal, while failing to qualify that there are fewer simulations in this region. 

We agree with all of these points and have substantially updated Sec. 3.2 to incorporate these improvements. It would probably be most coherent to read the updated section in order (given the many additions, we have not bolded particular sentences), but as a summary:

We agree it was impossible to tell by eye, but we now include that only a sixth of orange points are 'misclassified' above the bottom of the plot, and also a sixth of blue points are 'misclassified' and lie along the bottom of the plot, which we feel means it is a useful distinguisher. We now explore the reasons for misclassifications in both cases, which we agree strengthens the picture and doesn't paint an unrealistically bimodal picture.

As for the 10^5 vs 5.5, we were just trying to be conservative. If we ran more systems (or lower mass systems as we discuss in the text), we think we would get more orange points toward longer times, so we merely wanted to make the point that peaked systems are a less worrying 'contaminant' at longer instability timescales, and not leave the reader with a magic number of 5.5 that they might misapply to say that beyond that all distributions are lognormal. And again, it's not clear at all by eye, but we now quantify that actually 63% of our sample has instability times > 10^5.

3. Use of "width" and reporting of numbers. Section 3.3 is the section that I found most influential in the manuscript. I find the use of "width" in both the figure and text to be ambiguous, when it is just the standard deviation. The deviation is indeed sharply peaked, but even though they are on the same order of magnitude, I find that a 1 sigma deviation ranging from a factor of 2 (0.3 dex) to 4 (0.6 dex) to be interesting. To this end, the report would be improved if numbers were reported with more accuracy the first time that they are mentioned. I would find interest in the confidence interval of the 0.43 dex mean deviation. The invariance across instability time would be better supported if the data is split into tails or thirds instead of in the middle (bottom of Fig. 3) maybe [10^4,10^5] and [10^6,10^7].

We have updated references to the specific widths of the distributions that we examine to standard deviations for clarity. The graph used to illustrate the invariance of the standard deviation in the instability times have been updated to plot the distribution in the range [10^4,10^5] and [10^6,10^7]. We refrained from plotting [10^5, 10^6] as well, since the plot begins to appear cluttered then. The last paragraph in Section 3.3 reflects this change. The stated numbers also first appear in this section, and have been updated with more accuracy, along with its error.

4. Trappist-1. I'm not sure how the claim that TRAPPIST is 3D can be supported. The inclination criteria from Rice et al. 2018 for Trappist-1 is >1.2 degrees and the mutual inclinations I'm seeing for Trappist are almost consistent with 0 degrees. I'm wondering if you took into account the M-dwarf mass when calculating the Hill radius.

We went back to the simulations from Tamayo et al. (2017), which drew inclinations independently within the error bars quoted by Gillon et al. (2017). These seem larger than found by follow-up works (e.g. Grimm et al. 2018). Regardless of what the actual values are, we now specify the range we actually sampled in the integrations we ran, which does represent vertical excursions comparable to the planets' Hill radii. We now clarify in both the text and the caption to Fig 6 that we're not saying that Rice 18 is wrong, just that they're different regimes. We also mention that TRAPPIST-1 may have smaller inclinations, but would prefer to keep the plot in the regime where our results actually apply!

Some more minor notes: 
There are many more studies that have contributed to characterizing instability times. It is not necessary but you may want to include: Smith and Lissauer 2009, Deck et al. 2013 (Payne, Holman), Yoshinaga et al. 1999 (Kokubo, Makino), Funk et al. 2010 (Wuchterl, Schwarz,...), and Quillen 2011. 

Thanks! We were surprised we forgot some of those, but the Yoshinaga and Funk papers were new to us!

Captioning Figure 1 as "for 10 selected systems" would clear up what is plotted. I worry about the histogram technique used with varying bin-size. 

We've addressed the captioning issue, to make it clear we're only plotting 10 of the analyzed systems.

The deviation in Rice et al. 2018 is reported to be 0.219 dex. I'm unsure why 0.23 is used.

Thank you for the astute observation, that has now been updated! 

Section 4.1 is very interesting and well done, and Section 4.3 is an interesting speculative application.

In at least the conclusion, if not also the abstract, the results should be qualified for systems with instability times between 10^4-10^7 orbits. Although you showed application to the wider data set, I do not find it to be adequately explored and supported for this claim to be made.

This is a fair criticism! We have changed the abstract to say 10^4-10^8. While our subsample used to generate Fig 3 only had systems with instability times between 10^4-10^7, many of the shadow integrations do extend beyond 10^7. In addition, our tests leading to Fig 4 were on a sample including thousands (roughly one quarter) of systems with instability times from 10^7-10^8, so we feel confident in that statement.   

New section of the abstract:

"We find that in the limit where instability times are long compared to the Lyapunov (chaotic) timescale, ITDs approach remarkably similar lognormal distributions with standard deviations $\approx 0.43$ dex, despite the instability times varying across our sample from $10^4-10^9$ orbits.
We find excellent agreement between these predictions, derived from $\approx 450$ closely packed configurations of three planets, and a much wider validation set of $\approx 10,000$ integrations, as well as on $\approx 20,000$ previously published integrations of tightly packed five-planet systems, and a seven-planet resonant chain based on TRAPPIST-1."

to

"We find that in the limit where instability times are long compared to the Lyapunov (chaotic) timescale, ITDs approach remarkably similar lognormal distributions with standard deviations $\approx 0.43 \pm 0.16$ dex, despite the instability times varying across our sample from $10^4-10^8$ orbits.
We find excellent agreement between these predictions, derived from $\approx 450$ closely packed configurations of three planets, and a much wider validation set of $\approx 10,000$ integrations, as well as on $\approx 20,000$ previously published integrations of tightly packed five-planet systems, and a seven-planet resonant chain based on TRAPPIST-1, despite their instability timescales extending beyond our analyzed timescale."

